MedSelect: Selective Labeling for Medical Image Classification Combining Meta-Learning with Deep Reinforcement Learning

We propose a selective learning method using meta-learning and deep reinforcement learning for medical image interpretation in the setting of limited labeling resources. Our method, MedSelect, consists of a trainable deep learning selector that uses image embeddings obtained from contrastive pretraining for determining which images to label, and a non-parametric selector that uses cosine similarity to classify unseen images. We demonstrate that MedSelect learns an effective selection strategy outperforming baseline selection strategies across seen and unseen medical conditions for chest X-ray interpretation. We also perform an analysis of the selections performed by MedSelect comparing the distribution of latent embeddings and clinical features, and find significant differences compared to the strongest performing baseline. We believe that our method may be broadly applicable across medical imaging settings where labels are expensive to acquire.

==> novelty_statement.txt <==
Labeling datasets for training deep learning models is expensive. We propose a method using meta-learning and deep reinforcement learning for selectively labeling a small subset of medical images, and apply it to chest X-ray interpretation. Our method, MedSelect, significantly improves performance on downstream prediction tasks compared to other selection strategies. We believe that our method may be broadly applicable across medical imaging settings where labels are expensive to acquire. 
